(130) Elektra Delta -- on the stability of the new third moonlet

The aim of this work is to verify the stability of the proposed orbital solutions for the third moonlet (Delta) taking into account a realistic gravitational potential for the central body of the quadruple system (Alpha). We also aim to estimate the location and size of a stability region inside the orbit of Gamma. First, we created a set of test particles with intervals of semi-major axis, eccentricities, and inclinations that covers the region interior to the orbit of Gamma, including the proposed orbit of Delta and a wide region around it. We considered three different models for the gravitational potential of Alpha: irregular polyhedron, ellipsoidal body and oblate body. For a second scenario, Delta was considered a massive spherical body and Alpha an irregular polyhedron. Beta and Gamma were assumed as spherical massive bodies in both scenarios. The simulations showed that a large region of space is almost fully stable only when Alpha was modeled as simply as an oblate body. For the scenario with Delta as a massive body, the results did not change from those as massless particles. Beta and Gamma do not play any relevant role in the dynamics of particles interior to the orbit of Gamma. Delta's predicted orbital elements are fully unstable and far from the nearest stable region. The primary instability source is Alpha's elongated shape. Therefore, in the determination of the orbital elements of Delta, it must be taken into account the gravitational potential of Alpha assuming, at least, an ellipsoidal shape.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
